A search for high-mass resonances decaying to tau+tau- in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

This Letter presents a search for high-mass resonances decaying into tau+tau- final states using proton-proton collisions at sqrt(s) = 7 TeV produced by the Large Hadron Collider. The data were recorded with the ATLAS detector and correspond to an integrated luminosity of 4.6 inverse femtobarns. No statistically significant excess above the Standard Model expectation is observed; 95% credibility upper limits are set on the cross section times branching fraction of Z' resonances decaying into tau+tau- pairs as a function of the resonance mass. As a result, Z' bosons of the Sequential Standard Model with masses less than 1.40 TeV are excluded at 95% credibility.

==> Metadata.txt <==
Title: A search for high-mass resonances decaying to tau+tau- in pp collisions at sqrt(s) = 7 TeV with the ATLAS detector

Abstract:
This Letter presents a search for high-mass resonances decaying into tau+tau-
final states using proton-proton collisions at sqrt(s) = 7 TeV produced by
the Large Hadron Collider. The data were recorded with the ATLAS detector and
correspond to an integrated luminosity of 4.6 inverse femtobarns.  No statistically 
significant excess above the Standard Model expectation is observed; 95% 
credibility upper limits are set on the cross section times branching fraction 
of Z' resonances decaying into tau+tau- pairs as a function of the resonance 
mass.  As a result, Z' bosons of the Sequential Standard Model with masses 
less than 1.40 TeV are excluded at 95% credibility.

Comments: 10 pages plus author list (22 pages total), 2 figures, 3 tables, submitted to Phys. Lett. B

CERN Preprint ID: CERN-PH-EP-2012-280 



==> changes.txt <==
Summary of changes: 


* Removal of 'Others' background definition
--------------------------------------------
Section 5: first paragraph.

In the description of the backgrounds in the had-had channel, the definition of 'Others' has been removed as it is no longer used. 

Old sentence:
"A minor contribution comes from \mbox{\Wtaunujets{}}. Contributions from \mbox{\Zlljets{}} ($\ell=e$ or $\mu$), \mbox{\Wlnujets{}}, \ttbar{}, \singletop{} and \diboson{} production are collectively referred to as {\em others}."

New sentence:
"Minor contributions come from \mbox{\Wtaunujets{}}, \mbox{\Zlljets{}} ($\ell=e$ or $\mu$), \mbox{\Wlnujets{}}, \ttbar{}, \singletop{} and \diboson{} production."


* Improvement of multijet-CR definition
-----------------------------------------
Section 5.2

old: 
"The multijet--CR is defined by requiring...; at least one tau candidate that fails the BDT ID and none that pass; ..."

new:
"The multijet--CR is defined by requiring...; at least one tau candidate that fails the BDT ID; no tau candidates that pass the BDT ID; ..."


* Clarification of the content of the systematics table: 
---------------------------------------------------------
Section 6: last paragraph

old: 
"Table~\ref{tab:finalsys} summarises the systematic uncertainties in each channel."

new: 
"Table~\ref{tab:finalsys} summarises the uncertainties on the estimated signal and total background contributions in each channel. For the background, the contribution from each uncertainty depends on the fraction of the background estimated with simulation."


* Improved Figure 1:
-----------------------
To better illustrate the dominant contributions at high-mass the following changes were made to the mTtot plots in Figure 1:
* Re-arranged the order of the contributions
* Increased the y-axis range to lower values

To improve consistency between channels, the following changes were made: 
* the 'Others' contribution in the had-had channel has been replaced by its individual constituents (W+jet, ttbar, singletop and Zll). Accordingly, the W->lnu+jets components were merged into the W->taunu component.
* the bin edges in the had-had plot were slightly altered to accomodate the larger legend. 
* due to the large number of contributions, ttbar and single top were mereged to help with readability.
* Zee and Zmumu were merged into the W/Z+jets sample, except the Zee contribution from e-to-tau fakes in the e-had channel, which is more important to see alone. To clarify this the following line was added to the caption: "The contribution from $Z\to ee$ events in which an electron is misidentified as a tau candidate is shown separately in the \ehad{} channel."


* Fixed typo in Table 1:
-------------------------
mTtot thresholds for 1000 and 1125 points in had-had channel were written as 625 GeV, but should have been 650 GeV. 


* Clarification of the negligible effect of non-matched clusters on Etmiss: 
---------------------------------------------------------------------------
Section 6: 2nd last paragraph

old: "...is negligible in all channels."
new: "...is measured to be negligible in all channels."


* Clarification of selection applied in Fig 1 and Table 3:
------------------------------------------------------------
Fig 1.
old: "The \MT{} distribution after event selection in each channel:..."
new: "The \MT{} distribution after event selection without the \MT{} requirement for each channel:..."

Table 3
old: "Number of expected and observed events in selected signal regions for each analysis channel."
new: "Number of expected and observed events after event selection for each analysis channel."















==> responses.txt <==

Reviewer #1: 
---------------------------------------------------------------------------

-----> Dear reviewer, thank you for your useful comments. They helped to improve the clarity of the paper. Changes have been implemented into the document. Responses are below. Kind Regards, The ATLAS Collaboration.


This paper is well written and covers an important search for new physics. It present original work of high scientific quality and very relevant to PLB. It deserves publications as soon as the questions below are answered.


1) Abstract. Excluded at 95% credibility => Excluded at 95% confidence level.

-----> The "Confidence Level" is a frequentist concept. We are setting Bayesian limits so we use the term "credibility", as in "Bayesian 95% credibility upper limits...". 



2) Figure 1.  

2.1) It is inconsistent to combine some of the background into "others" for the tau_had tau-had channel but not for the other channels.  

-----> Fixed. Split had-had backgrounds.


2.2) There seem to be a discrepancy for several bins between the data and the background description in the Tau_mu+tau_had channel for Mtot_T between 300 and 500 GeV.  This could indicate that some of the backgrounds are not well-modeled. I am wondering how the shape uncertainty is implemented in getting the limits. Is the background uncertainty large enough to cover this discrepancy?

-----> As we are performing a counting experiment, we are only concerned with shape uncertainties that change the acceptance of our analysis.  Since our event preselection is very soft, uncertainties due to shape enter primarily through the acceptance of the final mTtot threshold. Uncertainties that affect the shape of the mTtot distribution arising from energy scale and resolution effects are propagated to the simulated background estimates.  Uncertainties on the background contributions from data-driven estimates in the lep-had channels are completely dominated by statistical uncertainty from the control regions, and the systematic uncertainty on the fake-factors. The agreement between the shape of the kinematic distributions in the control and signal regions is well within these uncertainties. In the had-had channel, shape uncertainties on the mTtot distribution from the data-driven multijet estimate are specifically included. For Z/gamma*->tautau, mass-dependent scale uncertainties covering the PDFs, alpha_S variations and the NNLO k-factors are propagated to the final estimated contribution.

-----> Some comments about the disagreement in the mu-had channel near mTtot ~ 300-400 GeV:
- The estimated background is higher than the observed data if one selects mTtot > 300 GeV by ~2sigma (including all uncertainties on the model and the statistical uncertainty on the observed data).  One must select the most discrepant possible threshold (in 50 GeV steps) to get that significance.
- We have performed a study to cross-check the effect of a possible bias in the shape by scaling the background model down to agree with the observed trend in data and re-calculating the mu-had only limits.  The result gives an expected limit that is within the 2sigma band of the nominal expected mu-had only limit, and is therefore consistent with the statistical spread of the possible observed limits.
- The effect happens in a mass region that is already excluded.  mTtot > 300 GeV is *not* a threshold used as a signal region.  The lowest mTtot threshold used to define a signal region for the mu-had channel is 400 GeV (as shown in Table 1). FYI, the limit plot for the mu-had channel can be found here: https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/EXOT-2012-03/figaux_11.png.
- Keep in mind that over the 4 total channels, there are 33 bins, and therefore the observation of such a statistical deviation can happen. 
- The mu-had channel contributes marginally to the combined limit which is dominated by the had-had channel.
- Therefore, we prefer not to speculate that this is a bias or a fluctuation and report the result with our nominal prediction, which was made with selections and background estimates frozen and with the data with mTtot > 300 GeV blinded before seeing the results.


3) Page 5. I find the description of the multijet-CR confusing.  It would be great if it could be made more clear. What do you mean by "none that pass " ?

-----> updated the description.
old: "The multijet--CR is defined by requiring...; at least one tau candidate that fails the BDT ID and none that pass; ..."
new: "The multijet--CR is defined by requiring...; at least one tau candidate that fails the BDT ID; no tau candidates that pass the BDT ID; ..."




4) Page 7. How do you determine that the uncertainty on ETmiss due to unclustered energy is negligible?

-----> To clarify, in the letter we make the statement:
  "The uncertainty on the EtMiss due to clusters that do not belong to any reconstructed object is negligible in all channels"
We do not, however, make any specific comment about the effect of unclustered energy, which I think may be what you are alluding to. 

So to answer your question:
1. Due to the definition of the topoclustering in ATLAS, very little energy actaully ends up as unclustered, so unclustered energy will have negligible effect on the EtMiss calculation 
2. The uncertainty on the EtMiss due to clusters that do not belong to any reconstructed object has been evaluated by the EtMiss group in ATLAS by detailed data/MC comparisons. Propagating these uncertainties to our analysis caused negligible effect on the number of estimated events, hence we claim that this effect is negligible in the letter. 

To help better emphasise this in the letter, we have made the following change to the text:
old: "...is negligible in all channels."
new: "...is measured to be negligible in all channels."



5) Table 2.  

5.1) I am surprised that the uncertainty on the efficiency and fake rate is largest for the tau_mu-tau_h background (see table 2).  It is 4 times larger than the tau_e-tau_h channel. You should comment about this. It seems not intuitive (even if there is mismodelling in figure 1.b)

-----> The dominant contribution to the 16% efficiency/fake-rate uncertainty for mu-had comes from the electron-to-tau fake rate in ttbar and single-top events. In the e-had channel, additional selection on EtMiss and mT is applied which suppresses ttbar and singletop, causing the background to be dominated by W+jets.  The result is that the overall contribution from electron fakes is reduced (which reduces the contribution of the fake-rate uncertainty), while the total contribution from the uncertainty on the data-driven W+jets estimate is increased (which is 16% for e-had but only 6% for mu-had).

We have updated the text when first referring to the table accordingly:
old: "Table~\ref{tab:finalsys} summarises the systematic uncertainties in each channel."
new: "Table~\ref{tab:finalsys} summarises the uncertainties on the estimated signal and total background contributions in each channel. For the background, the contribution from each uncertainty depends on the fraction of the background estimated with simulation."


5.2) Why is the luminosity syst. error different for some of the backgrounds?

-----> This is the uncertainty from the luminosity on the total background. Components of the background estimated from data are not affected by the luminosity uncertainty. Therefore the lumi uncertainty depends on the fraction of the total background coming from contributions estimated directly from MC. This should now be clarified in the text by our response to the previous comment. 


6) Figure 2. I am surprised about the discontinuity in  the tau_e+tau_mu expected limit in figure 2.a. The observed limit is much smoother. What is this jump due to ?

-----> The jump coincides with the increased mTtot threshold in the emu channel used for the signal-mass hypotheses with m>=1000 GeV, please see Table 1. It is just a coincidence that the observed limit fluctuates to stay relatively flat. 



Reviewer #2: 
---------------------------------------------------------------------------

-----> Dear reviewer, thank you for your useful comments. They helped to improve the clarity of the paper. Changes have been implemented into the document. Responses are below. Kind Regards, The ATLAS Collaboration.


Dear Editor, The paper reports on a search for Z' --> tau tau using the ATLAS 7TeV data.  It is a meaningful result but with fairly short shelf-life as it is likely to be quickly overrun by results based on the 8TeV dataset from ATLAS & CMS.

The paper is well written, represents valuable work and useful information and can be published, if managed quickly.

A few comments/questions below:

1) Fig 1.

1.1) Is the last bin of the plots an overflow bin? (i.e. no additional overflows)

-----> No. The bins are normalised so that they show the number of events expected per 50 GeV. Because of this it is incorrect to include an overflow, since the width of the overflow is infinite. That is why we choose a large upper limit (1.5 TeV) on the last bin, which ensures there is negligible content in the overflow. 

1.2) it is very hard to see what source contributes what in this figure. (stacked log scale) (see below question about table 3). basically, what one wants to be able to see is what BG source dominates in the tail.

-----> We have re-arranged the order of the contributions and increased the y-axis range to lower values in these plots, which we think better illustrates the dominant contributions at high-mass.

2) top BG.

2.1) How is the top (single & tt) BG in the lep-had and e-mu channels estimated?
-----> Directly from MC.

2.2) Is there an attempt to suppress/estimate it with b-tag info? if not, why and was this considered?

-----> In the emu channel a very pure ttbar control region was defined using the kinematics of the leptons and the EtMiss, and the number of jets (without b-tagging information). The control region showed very good data-MC agreement, indicating that our ttbar modelling is good. We specifially chose not to use b-tagging information in the main event selection or in the definition of the control regions because: 
1. we wanted to keep a more inclusive selection
2. we did not want to introduce additional systematic uncertainties on the signal associated with b-tagging, in order to suppress background in an analysis that already has very low background levels and is dominated by signal (not background) systematics.  


3) Z->tau tau BG.

3.1) Not clear how it is estimated. Is it pure simulation?

-----> Yes. 

3.2) If so, what kind events (based on MC truth) contribute to the very high MT tail? (in each category) e.g. are they due to physics or detector effects?

-----> All are real high-mass Z/gamma*->tautau events (ie. no contribution from poorly reconstructed low-mass events)

3.3) Given that this is a counting experiment in a mass window, how do you know you can rely on the shape of the far tail from MC?

-----> All the events passing the high-MT threshold are real high-mass Z/gamma*->tautau events and we have dedicated high-mass simulated Z/gamma*->tautau samples. Therefore we are not relying on far tails of the tau energy resolution or the EtMiss resolution, so our standard energy scale and resolution uncertainties are adequate. Theory uncertainties on the Z/gamma* line shape are covered by mass-dependent scale uncertainties from the PDFs, alpha_s and the QCD k-factor.  The effect of PDF uncertainties on the acceptance has been evaluated and is negligible. 

3.4) how do you determine the systematic uncertainty associated with this shape?

-----> As discussed above, our current set of uncertainties should adequately cover uncertainty on the modelling of Z/gamma*->tautau.

4) systematics.

4.1) how does fake ETmiss handled? both in terms of impact on tail shape and in terms of systematic uncertainty. it is stated that resolution and energy scale on objects are propagated, but what about the tails?

-----> Fake EtMiss is primarily an issue for Multijet events, which are estimated from data in this analysis. All other dominant backgrounds have real EtMiss. In addition, in the had-had, mu-had and emu channel we don't cut directly on the EtMiss, and in the e-had channel we apply only a very soft cut on EtMiss. So we are not specifically selecting the tails of the EtMiss distribution.



5) table 3.

5.1) what is the relationship between table 3 and fig 1?  do they both represent the same level of selection? If so, it may be helpful to present them as such and connect them, if possible.

-----> Table 3 is Figure 1 with the mTtot thresholds applied. We have made the following adjustments to the captions to clarify:
Fig 1.
old: "The \MT{} distribution after event selection in each channel:..."
new: "The \MT{} distribution after event selection without the \MT{} requirement for each channel:..."

Table 3
old: "Number of expected and observed events in selected signal regions for each analysis channel."
new: "Number of expected and observed events after event selection for each analysis channel."


5.2) why is the ttbar BG  bigger in mu-had (0.33 \pm 0.15) than in the e-had (0.13 \pm 0.09) channels? how is it (and its uncertainty) determined?

-----> Because of the additional selection on EtMiss and mT in the e-had channel, which suppresses ttbar. ttbar is estimated from MC, including all the uncertainties discussed in the systematics section.


5.3) why is the di-boson BG bigger in mu-had (0.23 \pm 0.07) than in the e-had (0.06 \pm 0.03) channels? how is it (and its uncertainty) determined?

-----> same as above.

5.4) why is the e-mu channel has so much more WW & ttbar BG than the had-had?

-----> The primary reason for the large difference in the Diboson and ttbar contritbutions for had-had and emu in table 3, is that the numbers for had-had are shown for a 700 GeV MT threshold, while for emu they are shown for a 350 GeV threshold. 
 

